Community-aware network sparsification

Network sparsification aims to reduce the number of edges of a network while maintaining its structural properties; such properties include shortest paths, cuts, spectral measures, or network modularity. Sparsification has multiple applications, such as, speeding up graph-mining algorithms, graph visualization, as well as identifying the important network edges. In this paper we consider a novel formulation of the network-sparsification problem. In addition to the network, we also consider as input a set of communities. The goal is to sparsify the network so as to preserve the network structure with respect to the given communities. We introduce two variants of the community-aware sparsification problem, leading to sparsifiers that satisfy different connectedness community properties. From the technical point of view, we prove hardness results and devise effective approximation algorithms. Our experimental results on a large collection of datasets demonstrate the effectiveness of our algorithms.

==> birds_stats.dat <==
1.000 0.000
1.000 0.500
1.000 0.333
1.000 0.250
1.000 0.200
1.000 0.167
0.857 0.286
0.875 0.375
0.889 0.444
0.900 0.400
0.818 0.364
0.833 0.333
0.769 0.308
0.714 0.357
0.667 0.333
0.688 0.375
0.647 0.353
0.667 0.333
0.684 0.368
0.650 0.400
0.619 0.381
0.636 0.409
0.652 0.391
0.625 0.417
0.600 0.400
0.577 0.385
0.593 0.370
0.607 0.357
0.586 0.379
0.567 0.367
0.581 0.387
0.594 0.375
0.576 0.364
0.588 0.353
0.600 0.343
0.611 0.361
0.595 0.351
0.605 0.342
0.615 0.359
0.600 0.350
0.610 0.366
0.619 0.381
0.628 0.372
0.636 0.364
0.644 0.356
0.652 0.348
0.660 0.340
0.667 0.333
0.673 0.327
0.680 0.320
0.667 0.314
0.673 0.308
0.679 0.321
0.667 0.315
0.655 0.309
0.643 0.304
0.632 0.316
0.638 0.328
0.644 0.322
0.650 0.333
0.656 0.344
0.645 0.339
0.651 0.333
0.656 0.344
0.662 0.338
0.652 0.333
0.657 0.343
0.647 0.338
0.652 0.333
0.657 0.329
0.662 0.324
0.653 0.319
0.658 0.315
0.649 0.311
0.653 0.307
0.645 0.303
0.649 0.299
0.641 0.308
0.646 0.316
0.650 0.312
0.654 0.321
0.646 0.317
0.651 0.313
0.643 0.310
0.635 0.306
0.628 0.302
0.621 0.299
0.614 0.295
0.618 0.303
0.611 0.311
0.604 0.319
0.598 0.315
0.591 0.312
0.585 0.309
0.579 0.305
0.573 0.302
0.567 0.299
0.571 0.296
0.566 0.293
0.560 0.290
0.554 0.287
0.559 0.294
0.553 0.291
0.558 0.288
0.552 0.286
0.547 0.283
0.551 0.280
0.546 0.278
0.541 0.275
0.536 0.273
0.532 0.270
0.536 0.268
0.540 0.265
0.535 0.263
0.539 0.270
0.534 0.267
0.538 0.274
0.542 0.271
0.546 0.277
0.542 0.283
0.545 0.289
0.549 0.287
0.553 0.285
0.556 0.282
0.560 0.288
0.563 0.294
0.567 0.291
0.570 0.289
0.566 0.287
0.562 0.285
0.565 0.282
0.568 0.280
0.571 0.278
0.567 0.276
0.570 0.274
0.574 0.272
0.569 0.270
0.565 0.268
0.561 0.266
0.557 0.264
0.560 0.262
0.556 0.261
0.552 0.259
0.549 0.257
0.552 0.255
0.548 0.253
0.551 0.252
0.547 0.250
0.544 0.248
0.540 0.253
0.536 0.252
0.533 0.257
0.529 0.255
0.526 0.253
0.529 0.258
0.526 0.263
0.522 0.268
0.525 0.266
0.522 0.264
0.519 0.269
0.522 0.267
0.525 0.265
0.528 0.264
0.524 0.268
0.527 0.267
0.530 0.271
0.533 0.275
0.530 0.274
0.533 0.272
0.529 0.271
0.532 0.269
0.529 0.267
0.526 0.266
0.523 0.264
0.520 0.263
0.517 0.261
0.514 0.260
0.517 0.264
0.514 0.263
0.517 0.267
0.514 0.265
0.516 0.264
0.519 0.262
0.516 0.261
0.519 0.259
0.516 0.258
0.519 0.257
0.516 0.255
0.519 0.259
0.516 0.258
0.518 0.262
0.521 0.260
0.518 0.259
0.515 0.263
0.513 0.262
0.510 0.260
0.508 0.264
0.510 0.263
0.508 0.261
0.505 0.260
0.507 0.264
0.505 0.262
0.502 0.261
0.505 0.260
0.507 0.259
0.510 0.257
0.507 0.256
0.505 0.255
0.507 0.254
0.510 0.252
0.507 0.256
0.509 0.255
0.507 0.258
0.509 0.257
0.507 0.260
0.505 0.259
0.502 0.258
0.500 0.261
0.502 0.265
0.505 0.264
0.507 0.262
0.505 0.261
0.502 0.260
0.504 0.263
0.507 0.267
0.509 0.265
0.511 0.264
0.509 0.263
0.507 0.262
0.509 0.265
0.511 0.268
0.513 0.272
0.511 0.270
0.513 0.269
0.511 0.268
0.508 0.267
0.506 0.266
0.504 0.265
0.502 0.264
0.504 0.263
0.502 0.261
0.500 0.264
0.498 0.263
0.496 0.262
0.498 0.261
0.496 0.260
0.494 0.259
0.492 0.258
0.494 0.257
0.492 0.256
0.494 0.255
0.492 0.254
0.490 0.253
0.492 0.256
0.490 0.255
0.492 0.254
0.494 0.257
0.492 0.260
0.490 0.259
0.488 0.258
0.487 0.257
0.489 0.256
0.490 0.255
0.492 0.254
0.491 0.257
0.492 0.259
0.494 0.258
0.493 0.257
0.491 0.260
0.489 0.259
0.487 0.258
0.485 0.257
0.487 0.260
0.489 0.259
0.491 0.262
0.489 0.261
0.491 0.260
0.493 0.259
0.491 0.262
0.493 0.261
0.491 0.260
0.489 0.259
0.488 0.258
0.486 0.257
0.484 0.256
0.486 0.255
0.484 0.254
0.483 0.253
0.481 0.256
0.479 0.255
0.481 0.254
0.483 0.253
0.485 0.256
0.486 0.255
0.485 0.258
0.483 0.257
0.481 0.256
0.480 0.255
0.478 0.254
0.480 0.253
0.478 0.252
0.477 0.252
0.475 0.251
0.474 0.250
0.475 0.249
0.474 0.248
0.472 0.251
0.471 0.250
0.469 0.249
0.468 0.248
0.466 0.251
0.468 0.253
0.466 0.252
0.465 0.252
0.463 0.254
0.462 0.253
0.464 0.252
0.465 0.252
0.464 0.251
0.466 0.250
0.464 0.252
0.466 0.252
0.464 0.251
0.466 0.250
0.465 0.249
0.463 0.248
0.465 0.248
0.466 0.247
0.468 0.249
0.467 0.248
0.465 0.248
0.464 0.247
0.465 0.246
0.467 0.249
0.466 0.248
0.464 0.247
0.466 0.246
0.467 0.249
0.466 0.248
0.465 0.247
0.466 0.246
0.465 0.246
0.464 0.245
0.462 0.244
0.461 0.246
0.462 0.249
0.464 0.248
0.463 0.247
0.464 0.246
0.466 0.249
0.467 0.248
0.469 0.247
0.467 0.249
0.466 0.249
0.468 0.248
0.466 0.247
0.465 0.246
0.466 0.246
0.465 0.245
0.467 0.247
0.465 0.247
0.464 0.246
0.463 0.245
0.462 0.247
0.460 0.249
0.462 0.249
0.463 0.251
0.462 0.250
0.461 0.249
0.459 0.249
0.458 0.248
0.460 0.250
0.461 0.249
0.463 0.249
0.461 0.248
0.460 0.250
0.459 0.252
0.458 0.254
0.456 0.256
0.458 0.255
0.457 0.255
0.455 0.254
0.457 0.253
0.456 0.253
0.455 0.252
0.453 0.254
0.452 0.253
0.454 0.253
0.455 0.252
0.456 0.251
0.455 0.251
0.454 0.250
0.455 0.252
0.454 0.251
0.453 0.251
0.455 0.250
0.456 0.252
0.457 0.254
0.459 0.253
0.460 0.253
0.459 0.252
0.458 0.254
0.457 0.253
0.458 0.255
0.457 0.254
0.456 0.254
0.455 0.253
0.453 0.252
0.455 0.252
0.454 0.251
0.453 0.253
0.451 0.252
0.453 0.254
0.454 0.254
0.453 0.253
0.452 0.252
0.451 0.252
0.450 0.251
0.449 0.251
0.448 0.252
0.447 0.252
0.448 0.251
0.449 0.251
0.448 0.250
0.447 0.249
0.446 0.249
0.447 0.248
0.446 0.250
0.448 0.252
0.449 0.251
0.448 0.251
0.449 0.250
0.450 0.252
0.452 0.251
0.453 0.251
0.454 0.250
0.455 0.249
0.454 0.249
0.453 0.248
0.452 0.248
0.451 0.247
0.452 0.247
0.451 0.246
0.453 0.248
0.452 0.247
0.451 0.247
0.450 0.246
0.451 0.246
0.452 0.245
0.453 0.244
0.455 0.244
0.454 0.243
0.453 0.243
0.452 0.242
0.453 0.242
0.454 0.241
0.453 0.241
0.452 0.240
0.451 0.242
0.450 0.243
0.449 0.245
0.450 0.245
0.451 0.244
0.450 0.244
0.449 0.243
0.451 0.242
0.452 0.242
0.451 0.241
0.450 0.241
0.449 0.240
0.448 0.240
0.447 0.239
0.448 0.239
0.449 0.238
0.448 0.240
0.447 0.242
0.447 0.243
0.446 0.245
0.445 0.244
0.444 0.244
0.443 0.245
0.442 0.245
0.441 0.246
0.442 0.246
0.443 0.247
0.444 0.247
0.446 0.246
0.445 0.246
0.446 0.245
0.445 0.245
0.446 0.244
0.445 0.244
0.444 0.243
0.443 0.243
0.442 0.242
0.442 0.242
0.441 0.241
0.440 0.241
0.439 0.240
0.438 0.240
0.437 0.240
0.436 0.239
0.435 0.239
0.437 0.238
0.436 0.240
0.435 0.241
0.434 0.243
0.433 0.244
0.432 0.244
0.431 0.245
0.431 0.247
0.430 0.248
0.429 0.250
0.428 0.249
0.427 0.250
0.426 0.250
0.426 0.251
0.425 0.251
0.424 0.250
0.425 0.252
0.426 0.253
0.427 0.253
0.428 0.254
0.429 0.254
0.430 0.253
0.430 0.253
0.429 0.252
0.430 0.252
0.431 0.251
0.430 0.251
0.429 0.250
0.429 0.250
0.428 0.250
0.427 0.249
0.426 0.249
0.425 0.248
0.425 0.248
0.424 0.247
0.423 0.247
0.422 0.246
0.421 0.246
0.421 0.245
0.420 0.245
0.419 0.244
0.418 0.244
0.418 0.244
0.417 0.243
0.416 0.243
0.415 0.242
0.415 0.242
0.414 0.241
0.413 0.241
0.412 0.241
0.413 0.240
0.414 0.240
0.414 0.239
0.413 0.239
0.412 0.238
0.411 0.238
0.411 0.237
0.410 0.237
0.409 0.237
0.409 0.236
0.408 0.236
0.407 0.235
0.406 0.235
0.406 0.235
0.405 0.234
0.404 0.234
0.404 0.233
0.403 0.233
0.402 0.233
0.401 0.232
0.401 0.232
0.400 0.231
0.399 0.231
0.399 0.231
0.398 0.230
0.397 0.230
0.398 0.229
0.399 0.229
0.400 0.229
0.401 0.228
0.402 0.228
0.403 0.227
0.404 0.227
0.405 0.227
0.406 0.226
0.407 0.226
0.407 0.227
0.406 0.227
0.405 0.226
0.405 0.228
0.404 0.229
0.403 0.229
0.403 0.228
0.402 0.229
0.401 0.229
0.401 0.230
0.400 0.232
0.401 0.233
0.402 0.234
0.403 0.235
0.404 0.237
0.405 0.236
0.406 0.236
0.407 0.236
0.406 0.235
0.406 0.235
0.405 0.236
0.404 0.236
0.404 0.235
0.403 0.235
0.402 0.236
0.402 0.237
0.401 0.239
0.400 0.238
0.400 0.239
0.399 0.239
0.398 0.240
0.398 0.242
0.397 0.243
0.396 0.242
0.396 0.244
0.395 0.243
0.396 0.243
0.396 0.242
0.396 0.242
0.397 0.242
0.398 0.241
0.399 0.241
0.400 0.241
0.400 0.240
0.399 0.240
0.398 0.239
0.398 0.241
0.397 0.240
0.397 0.241
0.396 0.241
0.395 0.241
0.395 0.242
0.394 0.243
0.393 0.244
0.393 0.244
0.392 0.245
0.392 0.245
0.391 0.246
0.390 0.247
0.390 0.247
0.389 0.246
0.389 0.246
0.388 0.247
0.387 0.248
0.387 0.248
0.386 0.247
0.386 0.247
0.385 0.248
0.384 0.248
0.384 0.247
0.383 0.248
0.383 0.250
0.384 0.249
0.383 0.249
0.383 0.250
0.382 0.251
0.383 0.252
0.384 0.252
0.385 0.251
0.386 0.253
0.387 0.252
0.387 0.252
0.387 0.251
0.386 0.253
0.386 0.252
0.385 0.253
0.385 0.254
0.386 0.254
0.386 0.255
0.387 0.255
0.388 0.256
0.388 0.257
0.387 0.257
0.388 0.256
0.389 0.256
0.390 0.255
0.391 0.255
0.392 0.255
0.392 0.254
0.393 0.255
0.394 0.255
0.395 0.256
0.396 0.256
0.397 0.255
0.398 0.256
0.399 0.256
0.399 0.256
0.400 0.255
0.401 0.256
0.402 0.256
0.403 0.257
0.404 0.257
0.405 0.256
0.405 0.256
0.406 0.257
0.407 0.257
0.408 0.258
0.409 0.257
0.410 0.258
0.410 0.258
0.411 0.259
0.412 0.259
0.413 0.258
0.414 0.258
0.415 0.258
0.415 0.257
0.416 0.257
0.417 0.258
0.418 0.258
0.419 0.259
0.419 0.258
0.420 0.258
0.421 0.258
0.422 0.257
0.423 0.257
0.423 0.257
0.424 0.258
0.425 0.257
0.426 0.258
0.427 0.258
0.427 0.258
0.428 0.257
0.429 0.258
0.430 0.258
0.431 0.259
0.431 0.259
0.432 0.260
0.433 0.259
0.434 0.259
0.434 0.258
0.435 0.258
0.436 0.258
0.437 0.257
0.436 0.257
0.435 0.257
0.435 0.256
0.434 0.256
0.434 0.256
0.433 0.255
0.433 0.255
0.432 0.255
0.431 0.254
0.431 0.254
0.430 0.254
0.430 0.253
0.429 0.253
0.429 0.253
0.428 0.252
0.429 0.252
0.430 0.252
0.429 0.251
0.430 0.251
0.430 0.251
0.431 0.250
0.432 0.250
0.431 0.250
0.431 0.249
0.432 0.249
0.432 0.249
0.433 0.248
0.434 0.248
0.433 0.248
0.434 0.247
0.433 0.247
0.434 0.247
0.434 0.246
0.433 0.246
0.432 0.246
0.432 0.246
0.431 0.245
0.431 0.245
0.431 0.245
0.432 0.244
0.432 0.244
0.431 0.244
0.432 0.243
0.433 0.243
0.433 0.243
0.434 0.242
0.435 0.242
0.435 0.242
0.435 0.241
0.436 0.241
0.436 0.241
0.437 0.241
0.438 0.240
0.438 0.240
0.438 0.240
0.439 0.239
0.439 0.239
0.440 0.239
0.441 0.238
0.441 0.238
0.442 0.238
0.443 0.238
0.443 0.237
0.444 0.237
0.445 0.237
0.446 0.236
0.446 0.236


==> cocktails_degrees.dat <==
201 201 92
137 118 59
122 73 60
121 69 56
116 89 58
109 87 47
109 90 71
108 24 36
105 37 31
105 84 42
102 45 72
102 22 40
101 25 45
93 63 36
91 60 32
91 57 52
87 21 33
87 80 48
83 47 46
79 28 35
78 44 28
76 20 29
72 19 23
71 22 26
71 28 29
70 18 28
69 16 28
68 23 28
68 22 23
65 13 29
64 35 32
63 23 20
61 12 24
57 16 17
57 21 25
52 17 23
51 15 14
50 18 21
49 40 26
49 16 17
49 19 23
45 30 22
45 26 15
44 16 19
43 27 18
43 18 13
41 19 15
41 18 25
40 10 14
40 10 13
39 7 10
39 13 17
39 18 12
39 14 15
39 15 15
38 14 12
38 9 12
38 6 9
37 16 14
37 10 10
37 19 15
36 23 11
36 10 10
36 9 20
36 9 17
35 12 18
35 23 16
35 23 21
35 12 10
34 13 12
34 13 8
33 9 7
33 9 10
33 10 10
32 10 13
32 11 6
32 9 14
32 20 12
31 8 5
30 9 8
29 7 3
28 8 12
28 14 10
28 8 17
28 6 9
28 7 9
27 10 10
27 7 11
27 11 7
27 5 8
25 13 10
25 10 7
25 12 12
25 10 4
24 11 17
24 12 16
24 8 9
23 7 4
23 5 8
23 5 10
22 7 6
22 12 11
22 5 6
22 8 5
22 6 8
22 11 10
21 7 8
21 5 6
21 6 8
21 4 6
20 5 7
20 14 9
19 5 0
19 6 5
19 6 2
19 3 3
19 5 4
18 9 10
18 8 6
18 6 10
18 11 8
18 7 3
17 3 7
16 3 2
16 9 12
16 8 5
15 2 4
15 6 5
15 4 9
15 4 3
15 5 3
15 6 9
15 6 5
15 5 3
15 7 4
15 4 5
15 4 5
14 7 6
14 2 8
14 4 3
14 2 3
14 11 9
13 6 3
13 5 3
13 3 0
13 7 7
13 6 5
13 3 2
13 2 2
13 6 4
13 6 10
12 3 2
12 4 3
12 4 4
12 3 4
12 7 2
11 4 10
11 1 6
11 2 3
11 2 4
11 3 5
10 3 5
10 2 3
10 3 3
10 5 3
10 3 2
10 4 2
10 2 4
9 6 3
9 3 1
9 5 5
9 4 2
9 4 2
9 8 5
9 5 3
9 4 2
9 1 4
9 3 2
9 4 7
8 2 1
8 3 1
8 2 2
8 4 3
8 3 4
8 1 1
8 3 2
8 3 1
8 2 3
8 4 5
8 1 4
8 4 2
8 2 6
8 3 2
8 4 1
8 2 3
7 1 7
7 1 2
7 1 2
7 4 3
7 5 5
7 4 3
7 1 2
7 4 3
7 3 1
7 2 1
7 1 2
7 1 2
7 4 3
7 1 1
7 1 1
7 1 2
7 1 7
7 2 4
7 3 0
7 1 1
6 4 3
6 2 2
6 2 2
6 2 1
6 5 4
6 2 2
6 2 1
6 3 3
6 1 2
6 2 2
6 1 0
6 4 3
6 2 0
6 2 0
5 1 0
5 4 2
5 1 0
5 1 2
5 2 1
5 1 0
5 4 2
5 1 1
5 1 5
5 1 4
5 1 2
5 1 2
5 5 1
5 2 1
5 2 0
5 4 3
5 1 0
5 1 1
5 1 2
5 2 1
5 1 4
5 4 1
5 1 1
5 5 5
5 2 2
5 2 1
4 1 1
4 1 1
4 3 1
4 1 0
4 2 1
4 1 1
4 4 4
4 1 1
4 2 2
4 2 1
4 1 0
4 1 1
4 1 3
4 1 2
4 1 4
4 2 1
4 3 2
3 1 0
3 3 3
3 1 1
3 1 1
3 1 0
3 2 1
3 1 0
3 2 1
3 1 0
3 1 1
3 1 0
3 2 1
3 1 1
3 1 0
3 1 2
3 1 0
3 1 0
3 1 1
3 1 0
3 1 0
3 2 1
3 1 0
3 2 1
2 1 0
2 2 2
2 2 1
2 1 0
2 1 0
2 1 0
2 1 0
2 1 1
2 1 0
2 1 0
2 1 0
2 1 1
2 1 0
2 2 2
2 1 0
2 1 0
2 1 0
2 1 0
2 2 2
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1
1 1 1

